Nonparametric and Online Change Detection in Multivariate Datastreams using QuantTree

We address the problem of online change detection in multivariate datastreams, and we introduce QuantTree Exponentially Weighted Moving Average (QT-EWMA), a nonparametric change-detection algorithm that can control the expected time before a false alarm, yielding a desired Average Run Length (ARL$_0$). Controlling false alarms is crucial in many applications and is rarely guaranteed by online change-detection algorithms that can monitor multivariate datastreams without knowing the data distribution. Like many change-detection algorithms, QT-EWMA builds a model of the data distribution, in our case a QuantTree histogram, from a stationary training set. To monitor datastreams even when the training set is extremely small, we propose QT-EWMA-update, which incrementally updates the QuantTree histogram during monitoring, always keeping the ARL$_0$ under control. Our experiments, performed on synthetic and real-world datastreams, demonstrate that QT-EWMA and QT-EWMA-update control the ARL$_0$ and the false alarm rate better than state-of-the-art methods operating in similar conditions, achieving lower or comparable detection delays.

==> data/AUC_128.txt <==
delta truep qtewma beta1 beta2 beta5 beta10
1 0.97986 0.954308 0.974492 0.982604 0.9812160000000001 0.974588
2 0.996664 0.9910559999999999 0.993016 0.9973240000000001 0.997964 0.996568
3 0.998096 0.9930599999999999 0.984008 0.99564 0.997212 0.996464
4 0.9986839999999999 0.992648 0.893184 0.975072 0.9927239999999999 0.994252
5 0.99854 0.991756 0.72012 0.9200640000000001 0.982592 0.989476


==> data/AUC_256.txt <==
delta truep qtewma beta1 beta2 beta5 beta10
1 0.9920760000000001 0.977088 0.9871800000000001 0.988668 0.9863360000000001 0.9835480000000001
2 0.9992599999999999 0.993912 0.9961479999999999 0.997408 0.99682 0.9959039999999999
3 0.9991399999999999 0.9972719999999999 0.986572 0.9957360000000001 0.997792 0.9978279999999999
4 0.999368 0.998568 0.9214519999999999 0.9847919999999999 0.99688 0.9981800000000001
5 0.9979279999999999 0.99566 0.724016 0.91302 0.980472 0.990196


==> data/AUC_64.txt <==
delta truep qtewma beta1 beta2 beta5 beta10
1 0.981032 0.8986919999999999 0.9813120000000001 0.987408 0.981216 0.965
2 0.994888 0.9501000000000001 0.986432 0.9945320000000001 0.9931479999999999 0.9866199999999999
3 0.9953000000000001 0.9712679999999999 0.9777680000000001 0.9933 0.996056 0.993876
4 0.996956 0.979508 0.878652 0.976372 0.9952 0.9950760000000001
5 0.9986240000000001 0.977464 0.681532 0.916696 0.985916 0.990088


==> data/AUC_K.txt <==
K N512 N1024 N2048 N4096
2 0.63037976 0.6394573066666666 0.6415216533333333 0.6357967066666667
4 0.6979145466666669 0.7009377733333334 0.7097955466666667 0.7042109866666667
8 0.7283520266666668 0.73112348 0.73772844 0.7393575466666666
16 0.7347869466666667 0.74358964 0.75502872 0.7512700933333334
32 0.7379683199999999 0.7517596000000001 0.74725908 0.7513206800000001
64 0.7204094 0.7279880133333334 0.73823484 0.7369010933333334
128 0.6929770266666667 0.7048987733333334 0.70202408 0.7065007466666667
256 0.66463636 0.6730860533333333 0.6719725466666667 0.6722888133333335
512 0.63570152 0.6424102666666668 0.6401001066666666 0.63980544


==> data/credit_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 474.322 556.8 480.352 510.011 792.637
1000 993.844 1215.936 1026.592 990.187 1240.102
2000 1931.974 2761.792 1785.6 1959.071 1723.881
5000 4806.783 6297.472 3975.232 4637.323 3043.041


==> data/credit_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 510.502 490.837 504.414 506.729 731.296 500.732 711.606
1000 978.175 973.078 981.713 994.784 1611.032258064516 1058.227 1051.052
2000 1940.960843373494 1975.3406813627255 1951.5200803212851 1978.4774322968906 2528.790937178167 1929.0100200400802 1451.888
5000 4828.967871485944 4773.481 5095.470351758794 5025.05076142132 6916.556854410202 4723.309309309309 2530.318


==> data/credit_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 509.706 515.407 521.391 493.571 656.448 503.548 674.572
1000 987.983 973.1761761761762 971.837 985.313 1250.368 1040.557 1005.422
2000 2022.7067067067067 2007.3236472945891 1951.1352705410823 1999.5707121364092 2299.497975708502 1934.8615847542628 1481.853
5000 4982.285285285286 4791.263791374123 4883.453907815631 4829.894366197183 5263.024390243902 4868.078078078078 2633.37


==> data/credit_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 503.763 506.878 515.18 513.801 930.0541624874623 513.264
1000 1051.525 1043.345 1011.925 954.901 1832.3260188087775 1043.656
2000 1917.3903903903904 2003.5385385385384 2010.2074148296592 1928.5407035175879 2866.1728395061727 1973.2522522522522
5000 5128.519677093845 4505.584 5188.807847082495 4718.6279306829765 8321.490196078432 5094.87987987988


==> data/credit_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
398.2258064516129 304.18805970149253 288.34285714285716 340.06830601092895 573.3852813852814 263.419689119171 1231.16 65.9 66.5 65.0 63.4 53.8 61.4 70.0 63.24887451428414
803.8915470494418 653.2138263665595 588.3990066225166 691.5870646766169 1205.8850574712644 591.7088815789474 1457.399470899471 37.3 37.8 39.6 39.7 29.7 39.2 62.2 39.36210551388153
1705.0322164948454 1406.4154838709678 1129.8562005277045 1238.215206185567 1827.401774397972 1003.3175591531756 1675.744769874477 21.8 22.4 24.0 22.2 19.2 19.3 52.2 22.12479066865406
3018.5690537084397 2674.6085889570554 2184.301418439716 2286.0466507177034 2822.951871657754 1337.0416666666667 2049.368913857678 9.4 8.3 9.7 10.2 8.7 10.9 46.6 9.517163149958796


==> data/credit_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
325.57179487179485 314.8333333333333 293.44086021505376 314.9761904761905 482.406852248394 400.0700808625337 210.34293948126802 61.0 61.6 62.8 62.2 53.3 62.9 65.3 63.24887451428414
795.660409556314 655.6157718120805 571.0826446280992 562.5500821018062 803.839258114374 720.3425774877651 438.97117516629714 41.4 40.4 39.5 39.1 35.3 38.7 54.9 39.36210551388153
1660.632183908046 1259.219387755102 1082.9773869346734 1032.3007614213197 1385.997496871089 1192.0804150453955 601.6642728904848 21.3 21.3 20.4 21.0 19.9 22.4 44.3 22.12479066865406
3088.247119078105 2685.362391033624 2221.0431738623106 2180.1956271576523 2623.7066356228174 1850.5381818181818 987.7993730407524 10.8 9.3 8.8 9.2 7.5 10.4 36.2 9.517163149958796


==> data/credit_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
231.58407079646017 406.4035874439462 536.8187134502924 446.3820512820513 95.8455114822547 66.1 55.4 65.8 61.0 52.1 63.24887451428414
406.765780730897 759.8624813153962 1058.920634920635 883.1073825503356 113.27835051546391 39.8 33.1 49.2 40.4 32.1 39.36210551388153
732.0654685494223 1513.4597156398104 1697.929712460064 1511.706329113924 131.17866323907455 22.1 15.3 35.2 20.6 22.2 22.12479066865406
1541.1686879823594 2457.7296089385477 2022.0590717299579 2456.060836501901 158.42441860465115 8.8 6.0 20.8 10.0 14.0 9.517163149958796


==> data/credit_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
384.5796703296703 320.0651041666667 305.2991689750693 337.2676056338028 864.6829268292682 143.60559796437659 63.6 61.6 63.9 64.5 50.8 60.7 63.24887451428414
886.3094841930116 708.8313856427379 561.2072968490879 675.2537815126051 1685.6431784107947 313.5039745627981 39.9 40.1 39.7 40.5 30.6 37.1 39.36210551388153
1820.8326848249028 1511.6337285902503 1168.75 1463.18789407314 2246.768392370572 490.25935483870967 22.5 23.8 22.1 20.5 17.2 22.3 22.12479066865406
3077.563829787234 2641.837121212121 2551.2291666666665 2936.527707808564 3264.5499058380415 736.7432432432432 9.9 10.2 11.9 10.3 7.4 8.0 9.517163149958796


==> data/delay_skl_16.txt <==
skl qt_ewma qt_batch spll spll_cpm Scan-B
0.5 614.538961038961 916.6981402002862 392.9788053949904 793.8995057660626 357.77831715210357
1 495.28478964401296 724.4137931034483 171.53369763205828 489.35714285714283 235.7663551401869
1.5 382.52006420545746 630.8016877637131 98.38150289017341 281.8998357963875 177.25190839694656
2 317.1055194805195 564.1395348837209 69.41176470588235 136.62921348314606 129.35093167701862
2.5 265.3252032520325 529.2869565217392 51.984526112185684 80.78489326765188 112.93861066235864
3 251.25779967159278 457.37931034482756 42.288770053475936 53.508885298869146 110.23172628304822


==> data/delay_skl_4.txt <==
skl qt_ewma qt_batch spll spll_cpm Scan-B
0.5 214.95966386554622 395.95259259259257 157.09426987061 517.0800627943485 132.80402010050253
1 117.25700164744646 217.36011477761838 73.74045801526718 164.72044728434506 86.7094017094017
1.5 76.55098684210526 148.46511627906978 43.81852551984877 65.52302631578948 71.3585237258348
2 56.04991680532446 94.35912408759124 35.250478011472275 40.159869494290376 54.100682593856654
2.5 54.38095238095238 99.26409495548961 30.978886756238005 31.825448613376835 45.24659863945578
3 40.4493006993007 71.5096011816839 25.97270955165692 22.388198757763973 43.01833333333333


==> data/delay_skl_64.txt <==
skl qt_ewma qt_batch spll spll_cpm Scan-B
0.5 896.0487012987013 1281.9793205317578 686.7181467181467 905.0952380952381 736.7126600284495
1 834.9104234527688 1109.4919236417034 385.6 774.8341625207297 482.625
1.5 745.6082644628099 1076.142857142857 259.7037037037037 675.1983739837399 360.81188118811883
2 691.484693877551 967.8678678678679 185.30196078431374 583.55 315.15767045454544
2.5 666.82910321489 1004.2305475504322 135.7747572815534 393.0210016155089 269.8122392211405
3 633.1940298507462 913.4954407294833 105.22787193973635 250.144 227.75400291120815


==> data/gaussian_arl_16.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 485.4882 564.1792 484.8128 504.9626 687.2876
1000 1011.132 1253.3632 948.352 997.8774 1038.1024
2000 1981.3912 2747.8272 1711.8272 1949.5124 1479.0514
5000 5070.7906 6087.6544 3469.6064 4784.5148 2233.7968


==> data/gaussian_arl_16_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 501.8268 497.7666 491.4906 499.4984 710.3232 506.0982 572.15
1000 982.0878 990.383 981.3952 988.763 1618.3296 1006.9588 784.0474
2000 1976.4278 1964.4288 1925.0726 1967.9726 2745.5424 1946.2448 1125.3532
5000 4934.0404 4794.7176 5161.2846 5262.0162 8438.0224 4872.935 2099.6108


==> data/gaussian_arl_16_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 497.7278 500.3262 493.6918 492.1194 650.016 522.5156 544.3262
1000 985.9626 988.248 1013.892 988.7396 1259.1552 997.3624 803.9208
2000 2021.7982 2011.1332 2015.1048 2008.562 2288.4736 1934.1286 1182.4652
5000 4979.5354 4862.0588 5140.0508 5244.194 6157.472 4749.367 1945.4648


==> data/gaussian_arl_16_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 494.856 498.4404 497.2184 493.6272 978.8608 513.4284
1000 967.8972 983.5176 979.5584 974.3314 2243.7184 1002.6768
2000 2002.3238 2023.3296 2037.8384 1988.4534 3811.6096 1960.7616
5000 5340.0326 4760.4744 5102.5844 5551.263 12373.2672 4777.9014


==> data/gaussian_arl_2.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 473.7008 569.1136 462.4832 522.7478 624.2508
1000 972.1246 1267.8784 965.2992 1026.4754 843.4432
2000 1961.473 2770.1888 1649.4208 1936.248 1089.2742
5000 5011.7198 6152.352 3559.3024 4904.2514 1423.5596


==> data/gaussian_arl_2_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 490.5116 498.7042 496.5762 501.5794 727.4944 516.6424 350.6498
1000 1001.0624 999.4346 1022.689 1019.2758 1691.9616 1010.275 447.7294
2000 1993.8198 1998.6884 2003.6402 1990.4932 2857.056 1959.045 589.587
5000 5098.2838 4863.8494 5128.8752 5239.9214 8176.5568 4567.6904 862.1746


==> data/gaussian_arl_2_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 494.4492 491.6084 492.2234 499.705 646.2272 508.324 430.879
1000 998.2688 999.8036 1008.8288 1015.3878 1255.936 997.1704 563.2544
2000 1979.119 1969.199 1976.4008 1981.5894 2343.2448 1925.2232 727.2492
5000 4981.835 4853.0718 5036.68 5239.3108 6249.6576 4840.7152 997.6626


==> data/gaussian_arl_2_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 518.3656 523.124 518.3908 507.6884 1026.9248 511.3268
1000 996.6996 1024.3322 1007.3258 1001.8124 2225.8304 989.3182
2000 1999.9162 1969.1472 1992.1902 1984.786 4033.9584 1965.2034
5000 5297.736 4662.1946 5039.5326 5291.1012 12316.5696 4700.7722


==> data/gaussian_arl_32.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 486.475 618.5984 490.9568 512.9436 609.0056
1000 983.4234 1250.176 1016.096 995.578 902.9448
2000 1963.6702 2773.376 1755.4496 1935.4434 1346.9332
5000 4914.4346 5998.4256 3627.968 4752.447 2120.1346


==> data/gaussian_arl_32_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 499.8896 494.1106 495.7744 489.7672 726.8032 518.481 689.2258
1000 991.7404 1005.2842 990.5638 1000.0734 1655.6672 995.8792 997.0422
2000 2030.8892 2011.043 2033.1218 2016.599 2863.6864 1953.0878 1448.5132
5000 5057.5028 4782.4844 4949.4542 5264.2114 8120.352 4843.5462 2892.959


==> data/gaussian_arl_32_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 498.6392 499.9142 501.504 509.3218 663.3792 527.8014 603.9838
1000 995.5216 993.5394 1008.8246 998.5238 1241.12 981.7622 942.3124
2000 2027.99 2020.0004 1995.0366 1991.8684 2378.2016 1975.9716 1403.7792
5000 5051.8832 4884.937 5134.6864 5192.3224 6353.3312 4810.0994 2651.986


==> data/gaussian_arl_32_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 497.455 495.9232 489.4824 500.3262 944.5376 510.5142
1000 957.2072 981.5144 990.7312 970.4966 2270.6432 1001.5932
2000 2000.248 1958.3914 1960.3824 1984.8922 3845.1776 1946.1672
5000 5249.6274 4770.466 4982.5032 5198.1088 12690.368 4796.4692


==> data/gaussian_arl_4.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 484.0594 571.8336 476.5824 521.1478 623.9006
1000 992.6852 1279.4752 960.8448 993.975 892.5566
2000 1977.0332 2759.5136 1679.9552 1947.1436 1145.5956
5000 4934.9784 6183.8464 3643.7888 4852.2054 1608.0028


==> data/gaussian_arl_4_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 507.253 508.4706 511.343 513.5586 735.6992 509.2546 393.529
1000 988.2648 978.8558 967.0144 986.4536 1654.1888 1017.7178 523.0116
2000 1922.4952 1936.844 2005.6352 1973.0906 2792.672 1884.2588 679.1646
5000 5008.7624 4853.3338 5061.15 5251.396 8386.0672 4857.5974 1119.1048


==> data/gaussian_arl_4_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 499.8156 497.0266 500.1504 497.6782 650.5856 520.7864 459.303
1000 996.0348 993.7222 986.9768 984.563 1222.2592 1008.767 610.1404
2000 2004.839 1965.9166 1970.2088 2032.884 2382.2272 1939.4744 821.5282
5000 4926.3738 4816.7732 4910.113 5134.4516 6254.4512 4833.2324 1137.092


==> data/gaussian_arl_4_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 494.9918 490.2078 503.5692 498.9304 946.4256 516.4902
1000 984.1196 1005.6596 1021.8032 1010.72 2347.8976 1016.9528
2000 1992.1826 1946.9518 1953.5722 1973.7088 3902.2272 1929.7272
5000 5321.2152 4814.961 5062.4338 5466.406 12375.5456 4808.6758


==> data/gaussian_arl_64.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 466.0484 612.3328 499.4624 523.8158 805.2756
1000 945.2074 1303.2192 979.7504 995.8588 1353.0032
2000 1857.37 2812.7296 1719.3856 1897.8728 2118.4682
5000 4724.0044 6171.0592 3536.2816 4867.5232 3825.526


==> data/gaussian_arl_64_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 498.3776 507.0794 501.9862 501.999 721.6704 523.2424 850.1664
1000 992.4376 995.4432 1000.2248 998.8624 1700.672 991.6452 1242.789
2000 1976.5598 2009.0588 2006.7652 2006.6928 2853.3824 1945.9108 1807.446
5000 4890.271 4817.2852 5077.7756 5340.1344 8366.88 4791.886 3921.5196


==> data/gaussian_arl_64_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 503.2058 506.436 503.6548 500.8154 645.7344 515.8464 662.1516
1000 997.4906 992.5556 1004.7348 1000.1332 1241.3056 992.7364 1134.3468
2000 1988.795 1960.1706 1949.1962 2002.323 2338.0416 1943.4942 1746.8036
5000 5112.0148 4918.192 5116.4664 5174.768 6216.896 4804.6844 3517.8488


==> data/gaussian_arl_64_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 499.8818 495.6458 500.0568 493.8318 936.4416 514.1124
1000 981.7266 987.6592 988.5604 991.4424 2182.1248 1003.921
2000 2004.7068 1997.917 2007.6738 1976.5526 3947.3152 1930.3744
5000 5346.3464 4744.5544 5107.501 5277.8248 12305.1648 4806.1674


==> data/gaussian_arl_8.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 481.9102 585.888 461.8112 514.0884 657.1482
1000 982.433 1245.088 965.9712 1036.8892 951.2996
2000 1960.7976 2829.2672 1739.3344 1963.167 1283.1784
5000 4763.2514 5981.9904 3738.8928 4922.6924 1829.7832


==> data/gaussian_arl_8_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 506.6224 514.8426 493.6238 494.8888 719.9296 502.0586 462.5804
1000 1009.6276 1024.0822 1012.5332 1008.3396 1648.4096 988.5442 626.043
2000 2022.5048 1975.6112 1996.8354 1959.1782 2840.992 1925.1818 834.0456
5000 5016.8862 4864.6032 4967.7434 5207.376 8204.5952 4767.8952 1411.288


==> data/gaussian_arl_8_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 497.877 493.9894 491.5888 490.7224 646.1184 526.7232 497.9346
1000 1022.4416 1002.7036 1005.8596 992.205 1240.768 990.9612 701.0108
2000 1960.811 1947.9058 1941.2556 1959.4138 2319.424 1952.3152 971.1736
5000 4810.9744 4788.3046 5138.242 5207.575 6221.6512 4733.1702 1485.4432


==> data/gaussian_arl_8_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 495.2284 490.6986 483.5622 486.7474 937.824 511.0622
1000 990.6206 995.4682 989.7286 984.0112 2192.7488 990.4896
2000 1987.3876 1998.7158 2017.7754 1967.4564 3827.872 1926.0204
5000 5166.238 4725.6318 5059.0892 5314.8542 12084.1664 4679.5302


==> data/gaussian_delay_16.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa
99.60808305524657 157.1413748378729 52.400625978090765 114.38410364145658 101.0787023977433 45.9 38.32 48.88 42.74 28.96
134.38306561393955 259.17359536407156 65.20952380952382 194.0995197438634 135.21896162528216 26.36 20.62 32.8 24.94 20.2
202.72228650775284 435.2844808501218 80.78240377062058 305.38203815728247 169.7921348314607 13.5 9.66 23.62 13.74 14.5
320.47278911564626 716.1694275529461 100.35218934911242 507.81631753031974 216.07622824410663 5.92 4.62 15.5 5.66 9.18


==> data/gaussian_delay_16_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
313.686327077748 251.91711229946523 230.63956639566396 293.7960893854749 467.1111111111111 115.7911227154047 513.9888888888889 62.7 62.6 63.1 64.2 55.0 61.7 73.0
691.3354838709678 500.4424635332253 416.6216216216216 504.4022435897436 950.6516220028209 165.75209380234506 747.4501424501425 38.0 38.3 37.1 37.6 29.1 40.3 64.9
1451.8567774936062 981.5540201005025 851.3607594936709 940.1941624365483 1539.1777509068925 269.27027027027026 946.8356481481482 21.8 20.4 21.0 21.2 17.3 22.3 56.8
3486.9449438202246 2795.029246344207 2130.6237513873475 2397.7096774193546 3499.4342541436463 508.060706401766 1073.7258382643 11.0 11.1 9.9 10.1 9.5 8.9 49.3


==> data/gaussian_delay_16_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
267.2864583333333 208.5612244897959 243.06666666666666 246.76344086021504 348.44349680170575 113.5485564304462 202.94654088050314 61.6 60.8 62.5 62.8 53.1 61.9 68.2
588.1843003412969 475.9048442906574 441.0623916811092 452.64027538726333 622.7469879518072 153.72906403940885 312.75688073394497 41.4 42.2 42.3 41.9 33.6 39.1 56.4
1266.3213367609255 890.3585858585859 723.7879548306148 733.4598997493734 1114.0371747211896 216.46047678795483 322.3854961832061 22.2 20.8 20.3 20.2 19.3 20.3 47.6
3382.7486157253597 2556.009911894273 2011.5744211686879 1765.7770491803278 2495.220779220779 401.07860262008734 549.974358974359 9.7 9.2 9.3 8.5 7.6 8.3 37.6


==> data/gaussian_delay_16_4096.txt <==
qt_ewma qt_batch spll spll_cpm scan-B qt_ewma_fa qt_batch_fa spll_fa spll_cpm_fa scan-B_fa
193.25464190981432 307.83673469387753 53.75069252077562 93.25310173697271 96.1875 62.3 55.9 63.9 59.7 52.0
317.1055194805195 564.1395348837209 69.41176470588235 136.62921348314606 129.35093167701862 38.4 31.2 49.0 37.7 35.6
545.2795838751625 1038.0287081339713 84.08523592085236 180.5203679369251 165.36653386454182 23.1 16.4 34.3 23.9 24.7
1047.488346281909 2105.0640608034746 110.44876783398185 317.4961832061069 250.66383495145632 9.9 7.9 22.9 8.3 17.6


==> data/gaussian_delay_16_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa
296.41379310344826 240.68617021276594 252.91689008042894 343.7383419689119 794.3333333333334 142.91002570694087 62.3 62.4 62.7 61.4 52.0 61.1
714.0065040650406 482.6512 442.66776315789474 671.4019138755981 1818.4474393530998 273.28341384863126 38.5 37.5 39.2 37.3 25.8 37.9
1717.9814814814815 1107.7003891050583 813.1664482306684 1204.1483957219252 2637.401752190238 382.3965517241379 24.4 22.9 23.7 25.2 20.1 24.6
3941.85988700565 3153.8985507246375 2172.0660694288913 2936.4406593406593 5062.135048231511 736.3502824858757 11.5 10.3 10.7 9.0 6.7 9.9


==> data/gaussian_delay_4_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
137.864 114.8027397260274 110.34126984126983 134.25797101449277 246.6430155210643 106.8975 306.44973544973544 62.5 63.5 62.2 65.5 54.9 60.0 81.1
258.3255033557047 160.77943615257047 151.97301854974705 194.27104377104376 387.5453149001536 201.93299832495813 338.7032520325203 40.4 39.7 40.7 40.6 34.9 40.3 75.4
712.9543726235742 304.3467843631778 246.134007585335 379.7747524752475 666.6163215590743 326.21238938053096 343.0062695924765 21.1 20.7 20.9 19.2 17.9 20.8 68.1
1734.356750823271 918.7325966850829 607.7213656387665 782.006600660066 1461.2847965738758 675.5061043285239 560.7298701298702 8.9 9.5 9.2 9.1 6.6 8.9 61.5


==> data/gaussian_delay_4_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
97.81147540983606 87.94782608695652 88.20775623268698 94.70460704607046 167.33485193621868 121.80451127819549 100.62213740458016 63.4 65.5 63.9 63.1 56.1 60.1 73.8
179.48914858096828 141.4630541871921 129.1996644295302 147.97643097643098 265.0 164.04075235109718 112.5978835978836 40.1 39.1 40.4 40.6 36.0 36.2 62.2
618.5058823529412 296.5693717277487 250.864 273.8989361702128 501.770086526576 305.47528517110266 147.91034482758621 23.5 23.6 25.0 24.8 19.1 21.1 56.5
1595.3150384193195 815.9076086956521 472.40546448087434 482.04043715846996 919.5956989247312 508.08286674132137 204.796992481203 8.9 8.0 8.5 8.5 7.0 10.3 46.8


==> data/gaussian_delay_4_4096.txt <==
qt_ewma qt_batch spll spll_cpm scan-B qt_ewma_fa qt_batch_fa spll_fa spll_cpm_fa scan-B_fa
78.12605042016807 136.44444444444446 57.4 105.84224598930481 75.38559322033899 64.3 58.6 68.0 62.6 52.8
117.25700164744646 217.36011477761838 73.74045801526718 164.72044728434506 86.7094017094017 39.3 30.3 47.6 37.4 41.5
154.3528662420382 344.0740740740741 83.61212121212121 258.79007633587787 100.48702290076336 21.5 13.6 34.0 21.4 34.5
266.7295528898582 674.750265674814 107.46044098573282 504.0276548672566 112.93907284768211 8.3 5.9 22.9 9.2 24.5


==> data/gaussian_delay_4_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa
153.42440318302388 102.50815217391305 95.42349726775956 143.8721590909091 297.6811594202899 119.13385826771653 62.3 63.2 63.4 64.8 51.7 61.9
367.87731092436974 185.56342668863263 157.3405676126878 270.136 716.4438280166436 227.3248299319728 40.5 39.3 40.1 37.5 27.9 41.2
889.5282522996058 368.33290978398986 275.3133940182055 551.5360824742268 1318.3970406905055 351.2519083969466 23.9 21.3 23.1 22.4 18.9 21.4
2319.4833702882484 1109.4276169265033 656.2455156950673 1480.6111719605697 3024.9071274298058 767.3140311804009 9.8 10.2 10.8 8.7 7.4 8.6


==> data/gaussian_delay_64_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
453.0340314136126 376.29787234042556 338.5772357723577 355.14835164835165 711.448275862069 259.6027027027027 1070.288753799392 61.8 62.4 63.1 63.6 53.6 63.0 67.1
945.7831932773109 821.375 764.6936026936027 843.3247588424438 1510.2065063649222 580.2348993288591 1777.1611374407582 40.5 40.8 40.6 37.8 29.3 40.4 57.8
1820.6233766233765 1734.875939849624 1507.718274111675 1545.1848523748395 2264.3845193508114 1006.243654822335 2034.7695390781564 23.0 20.2 21.2 22.1 19.9 21.0 50.1
4102.007795100223 3846.4182217343578 3406.496696035242 3437.9134295227527 4546.719656283566 1914.4189497716895 2127.458262350937 10.2 8.9 9.2 9.9 6.9 7.2 41.3


==> data/gaussian_delay_64_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa
386.7008310249307 356.5882352941176 379.6912181303116 399.84788732394367 572.319290465632 200.62254901960785 370.1190476190476 63.9 64.3 64.7 64.5 54.9 59.2 66.4
908.2384105960265 769.0868824531516 689.0383973288815 679.5357737104825 989.4499205087441 370.9557823129252 626.2296450939457 39.6 41.3 40.1 39.9 37.1 41.2 52.1
1914.115 1679.4859693877552 1452.23046875 1495.8806744487679 1913.062034739454 722.0529634300126 797.4964412811388 20.0 21.6 23.2 22.9 19.4 20.7 43.8
4191.268973214285 3904.08296460177 3344.5739514348784 3110.024526198439 3883.427932960894 1197.9665127020785 1206.5339366515836 10.4 9.6 9.4 10.3 10.5 10.3 33.7


==> data/gaussian_delay_64_4096.txt <==
qt_ewma qt_batch spll spll_cpm scan-B qt_ewma_fa qt_batch_fa spll_fa spll_cpm_fa scan-B_fa
327.24594594594595 437.3693693693694 77.49271137026238 150.77486910994764 157.2433962264151 63.0 55.6 65.7 61.8 47.0
633.1940298507462 913.4954407294833 105.22787193973635 250.144 227.75400291120815 39.7 34.2 46.9 37.5 31.3
1170.6944444444443 2028.6044864226683 137.8503816793893 437.31632653061223 314.69482976040354 20.8 15.3 34.5 21.5 20.7
2497.305159165752 3779.378061767838 196.4536082474227 783.2070874861572 486.37331838565024 8.9 6.1 22.4 8.9 10.8


==> data/gaussian_delay_64_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa
444.9841688654354 421.99460916442047 391.0875331564987 398.25495750708217 1041.2093023255813 484.1886304909561 62.1 62.9 62.3 64.7 52.7 61.3
821.3338983050847 828.7377326565144 791.2650406504065 847.8184713375796 2330.4219178082194 866.34477124183 41.0 40.9 38.5 37.2 27.0 38.8
1771.107001321004 1717.8 1486.265625 1743.2608142493639 3423.378640776699 1765.3055555555557 24.3 22.5 23.2 21.4 17.6 20.2
4284.092530657748 3768.237020316027 3383.3632286995517 3878.9024390243903 6262.047311827957 3079.0628140703516 10.3 11.4 10.8 9.8 7.0 9.6


==> data/insects_arl_4096.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 480.9290000000001 565.9989333333333 475.75893333333335 518.3146333333333 669.2562
1000 980.2296 1234.5109333333332 958.1695999999998 998.4843 982.2538666666666
2000 1967.1194333333333 2758.8341333333333 1753.0986666666668 1951.5634 1356.8362666666667
5000 4875.911733333333 6111.256533333333 4064.6549333333332 4785.929433333334 1920.7226333333335


==> data/insects_avg_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 510.9673333333333 510.3246666666667 509.00533333333334 504.33033333333333 735.0810757424091 510.154 1199.2450000000001
1000 992.3661666666666 979.601 997.1453333333333 1001.6222941274609 1544.9250020167785 1005.8668333333334 1357.5743333333332
2000 1952.1469855323758 2010.6290672518537 1972.115118578641 1981.6078656569528 2485.276517418939 1901.3201251263838 1707.4051666666667
5000 4943.920258085802 4776.434881106891 4992.21483314453 4960.781787639478 6610.476422322601 4770.3651987003905 3639.285833333333


==> data/insects_avg_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 504.4953333333333 497.07300000000004 501.07283333333334 508.452 650.176 514.3873333333332 511.4624999999999
1000 992.1341666666666 995.227 988.8136666666668 980.7371666666667 1226.3248552999673 1000.8560000000001 731.0991666666667
2000 1975.5763187259784 2003.0335443994427 1980.9692691531036 1934.5324345529382 2211.1863281389915 1971.1856035040043 1006.0028333333333
5000 4922.373477429192 4775.726662141452 4845.994045189567 4886.515273291075 5754.158847019859 4671.831954303076 1575.1760000000002


==> data/insects_avg_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 521.1228333333333 506.96433333333334 501.2758333333333 497.94616666666667 929.2194539441633 513.8955
1000 993.5106836836835 990.4843333333332 990.3797327327328 991.5745000000001 1825.3956925562863 1012.1733333333333
2000 1958.7833584121472 1983.3547984826862 1969.4536970856914 1913.3794008867383 2732.7696550430387 1954.441420776442
5000 5038.261200125752 4719.8037375852955 4928.383417520457 5021.876743353615 7835.3931066299765 4833.778622955708


==> data/insects_avg_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
106.98472501124716 82.3525035240645 85.90623604907655 106.7816935432008 185.34348849278055 203.13358267982858 713.3087026517884 63.73666666666666 63.45666666666667 63.47 63.43333333333334 54.04666666666666 61.61333333333334 65.59333333333333 63.24887451428414
216.40034210677004 126.49005519819933 126.17469647425064 172.16100809810465 346.8859160548355 387.74219060716877 750.086573447163 39.06 39.13333333333333 39.52666666666667 39.45666666666666 30.28333333333333 38.17333333333334 58.826666666666675 39.36210551388153
520.8137189627528 247.18801351763128 204.7400903154713 292.9305517139803 510.60828446435534 717.801683227295 822.0607935731787 22.543333333333333 22.53 22.723333333333333 22.55333333333333 20.19333333333333 21.819999999999997 52.79333333333333 22.12479066865406
1237.8089881539026 558.5334187989221 395.1665467908663 576.0588457236364 1005.0740352983563 1306.9257672797985 934.6726745453776 9.5 9.386666666666667 9.533333333333333 9.343333333333335 7.880000000000002 9.273333333333333 46.720000000000006 9.517163149958796


==> data/insects_avg_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
91.35435369459998 78.11512868418669 80.60338931158792 88.14374283343852 144.9302617244094 207.30313276018532 72.51373965456851 63.393333333333324 62.98 63.00666666666667 62.95333333333334 53.99333333333333 61.81 68.62333333333333 63.24887451428414
169.89952384090017 118.22153608040769 117.83014149104535 130.14712684567067 221.70787333345604 392.8314543030645 97.11690956777478 39.81666666666667 39.99333333333333 39.81333333333333 39.669999999999995 34.79666666666666 38.01 58.1 39.36210551388153
394.82410917147064 214.64182989528513 178.76951162626452 199.93026258149197 344.2261421839359 724.8637925657175 114.07298052221302 22.463333333333328 22.290000000000003 22.21666666666667 22.21666666666667 19.919999999999998 21.543333333333333 49.72666666666667 22.12479066865406
935.0014337912177 475.25759862393306 342.0108633155625 368.12016179958505 674.4523809735052 1307.264394300848 159.18328182162426 9.709999999999999 9.923333333333334 9.92 9.886666666666665 8.41 9.386666666666667 41.18666666666667 9.517163149958796


==> data/insects_avg_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
133.65262078467575 85.16659776556926 90.37108882809093 140.05092704251385 319.4093667682532 204.4113033504892 63.403333333333336 63.37 63.32666666666666 63.126666666666665 50.82666666666666 61.36666666666667 63.24887451428414
288.1545084077274 141.75767624171476 137.81591270184188 243.7634218404263 603.4843958766894 381.1155154489634 40.026666666666664 39.36 40.06 40.01 29.61 38.71 39.36210551388153
726.3583677080379 284.95937455815766 225.43107719923466 461.3804746610536 901.2551020748139 686.4604766636934 22.61 22.053333333333327 22.366666666666664 22.650000000000002 18.483333333333334 21.536666666666665 22.12479066865406
1642.9405122171959 648.1178889567474 443.4344048423753 985.3932163424465 1616.6176963035962 1255.6245958446036 9.86 9.413333333333334 9.72 9.566666666666666 7.260000000000001 9.22 9.517163149958796


==> data/insects_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa
65.98847294102175 110.27003897971169 161.3754065787671 212.14394439632247 58.070351458993436 64.65333333333334 56.403333333333336 66.02666666666667 61.89333333333333 51.11333333333333
90.14335647697366 174.88131559864357 292.6970400140417 404.5607925245749 63.71907237552991 39.26 32.06 47.7 38.04666666666667 37.940000000000005
122.61475426956024 287.3977687962681 468.00297961124244 745.2244599359755 69.13288713438116 22.770000000000003 15.716666666666669 34.72666666666666 21.380000000000003 28.513333333333335
188.63889034699082 475.8277019042567 727.9611202808786 1351.3421137501232 75.59092548721036 9.886666666666667 7.676666666666667 23.3 8.83 20.686666666666667


==> data/lodgepole_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 506.892 622.56 469.856 480.21 620.325
1000 1043.917 1243.264 904.288 1001.527 890.801
2000 2070.551 2848.896 1801.76 1858.268 1059.67
5000 4904.086 6121.504 3910.656 5006.758 1430.867


==> data/lodgepole_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 494.412 478.689 483.69 501.82 728.768 520.161 340.612
1000 1034.954 986.798 1022.217 984.944 1605.5708502024293 979.48 452.665
2000 1932.4466800804828 1956.6246246246246 1883.3564257028113 1904.437875751503 2339.6935991605455 1986.0080160320642 588.449
5000 4916.570281124498 4806.384384384384 4833.3531187122735 4995.759634888438 6705.404710920771 4628.309547738693 1047.499


==> data/lodgepole_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 496.025 507.571 499.949 494.037 653.536 507.301 443.707
1000 969.609 971.647 955.981 971.082 1244.8288288288288 995.652 559.477
2000 1948.916582914573 1983.995991983968 1974.1450151057402 1939.4819277108434 2116.409321175279 1964.5751503006013 754.434
5000 4791.4308617234465 4698.943 4951.269539078156 5141.41608040201 5965.5434343434345 5016.254271356784 1013.801


==> data/lodgepole_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 495.014 504.947 492.166 493.742 863.8716148445336 533.197
1000 897.408 908.589 989.272 1017.51 1786.041841004184 1001.1521521521521
2000 1888.021 1946.6559679037111 1942.7141424272818 1927.032 2860.0177777777776 1985.8598598598599
5000 4794.701417004048 4729.867 5077.094282848546 5074.729949238578 8063.40074906367 4968.241241241241


==> data/lodgepole_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
6.964285714285714 7.086253369272237 7.813753581661891 9.378531073446327 18.594360086767896 2.8358208955223883 827.6136363636364 63.6 62.9 65.1 64.6 53.9 59.8 82.4 63.24887451428414
8.157284768211921 7.865671641791045 8.66884176182708 10.28503937007874 19.571830985915494 2.9261083743842367 944.6350710900474 39.6 39.7 38.7 36.5 29.0 39.1 78.9 39.36210551388153
8.667963683527885 8.69191270860077 9.685567010309278 12.533766233766233 22.613266583229038 2.937259923175416 1163.106529209622 22.9 22.1 22.4 23.0 20.1 21.9 70.9 22.12479066865406
9.778508771929825 17.032327586206897 10.632897603485839 13.79097909790979 28.691144708423327 3.006644518272425 1240.2527472527472 8.7 7.2 8.2 9.1 7.4 9.7 63.6 9.517163149958796


==> data/lodgepole_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
6.809139784946237 7.0 7.328571428571428 7.770348837209302 15.894988066825775 2.7979539641943734 446.79298245614035 62.8 64.5 65.0 65.6 58.1 60.9 71.5 63.24887451428414
7.912337662337662 8.03061224489796 8.511904761904763 9.224872231686541 18.1021021021021 2.8409836065573773 550.2413793103449 38.4 41.2 41.2 41.3 33.4 39.0 65.2 39.36210551388153
8.310256410256411 8.318877551020408 8.758186397984886 9.518471337579617 19.366336633663366 2.9620733249051834 618.0325814536341 22.0 21.6 20.6 21.5 19.2 20.9 60.1 22.12479066865406
9.598907103825137 9.77863436123348 10.401756311745334 11.520833333333334 21.92864864864865 2.983425414364641 828.3608445297505 8.5 9.2 8.9 8.8 7.5 9.5 47.9 9.517163149958796


==> data/lodgepole_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
6.5271739130434785 15.269565217391305 12.0 2.7823834196891193 234.54988399071925 63.2 54.0 64.8 61.4 56.9 63.24887451428414
7.129084967320262 15.994261119081779 12.060491493383743 2.8700475435816166 326.9327272727273 38.8 30.3 47.0 36.9 45.0 39.36210551388153
8.053333333333333 17.85645933014354 17.05775075987842 3.0257731958762886 447.78783382789317 25.0 16.4 34.2 22.4 32.6 22.12479066865406
8.861080485115766 19.088172043010754 49.62593516209476 2.977198697068404 643.233606557377 9.3 7.0 19.6 7.9 26.8 9.517163149958796


==> data/lodgepole_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
7.118918918918919 6.782152230971128 7.433155080213904 9.997222222222222 20.03404255319149 2.8929440389294405 63.0 61.9 62.6 64.0 53.0 58.9 63.24887451428414
8.04355108877722 7.784511784511785 8.797427652733118 12.463054187192117 24.14404432132964 2.9045383411580596 40.3 40.6 37.8 39.1 27.8 36.1 39.36210551388153
8.806149732620321 8.27741935483871 9.372379778051789 14.564167725540026 29.333333333333332 2.8929936305732484 25.2 22.5 18.9 21.3 16.0 21.5 22.12479066865406
17.633077765607887 9.815673289183223 10.525109170305678 16.1960569550931 31.125265392781316 2.994456762749446 8.6 9.4 8.4 8.7 5.8 9.8 9.517163149958796


==> data/nino_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 486.621 534.4 453.92 507.076 629.368
1000 966.206 1231.552 1009.6 1061.402 849.63
2000 1920.436 2863.456 1721.344 1925.549 1082.401
5000 4806.993 6285.92 3783.552 4864.808 1650.738


==> data/nino_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 504.557 515.773 513.361 518.488 723.04 515.804 407.059
1000 961.758 948.987 990.423 960.227 1525.8930373360242 986.105 508.714
2000 1930.1821821821823 1902.7447447447448 1962.421686746988 2085.4924774322967 2530.330905306972 1892.173 604.375
5000 4958.557788944724 4397.769 4704.134268537074 4725.748728382502 6774.375939849624 4860.253507014028 1101.044


==> data/nino_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 480.797 466.229 469.789 479.831 639.712 498.496 455.937
1000 978.386 942.386 934.531 968.826 1198.8308308308308 1057.195 609.873
2000 1951.2894472361809 1930.0390781563126 1926.0350701402806 1869.556 2147.18391959799 1907.0891783567133 852.429
5000 4885.794176706827 5036.269 4939.839357429719 5045.895791583166 5834.373088685015 4728.637637637637 1121.775


==> data/nino_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 507.545 493.802 460.662 488.851 914.7630522088353 535.838
1000 1012.3423423423424 985.494 1036.817 1004.001 1916.4857444561774 1009.4644644644644
2000 1918.745983935743 1961.1331331331332 1909.940763052209 1918.417505030181 2759.8367346938776 2012.064128256513
5000 5346.372469635628 4475.65 4737.456913827656 4703.956433637285 7835.486146095718 4861.770310932799


==> data/nino_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
278.8831908831909 223.20461095100865 208.683908045977 237.5520231213873 414.42424242424244 282.67934782608694 873.6978021978022 64.9 65.3 65.2 65.4 53.8 63.2 81.8 63.24887451428414
557.6901172529314 426.85079365079366 371.89123376623377 418.9 726.1615598885794 532.3046153846154 964.01171875 40.3 37.0 38.4 37.0 28.1 35.0 74.4 39.36210551388153
1173.7770448548813 784.1865284974093 663.8116883116883 853.6090322580645 1230.513715710723 1072.2384519350812 1118.4727891156463 24.0 22.7 22.9 22.4 18.9 19.6 70.6 22.12479066865406
2272.087529976019 1579.845238095238 1339.032258064516 1572.746835443038 1961.365617433414 1929.8175355450237 1429.3921052631579 8.4 8.6 9.6 10.2 7.3 9.5 62.0 9.517163149958796


==> data/nino_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
235.09597523219813 193.36046511627907 183.58287292817678 197.75801749271136 321.2126696832579 279.352644836272 379.70242214532874 67.7 65.6 63.8 65.7 55.8 60.3 71.1 63.24887451428414
426.46362098138746 345.7945670628183 327.89081455805893 333.3882149046794 517.2165898617511 583.8806451612903 459.1820580474934 40.9 41.1 42.3 42.3 34.9 38.0 62.1 39.36210551388153
1113.820253164557 835.2965340179718 567.3716129032258 583.0421607378129 844.8389513108614 1042.53807106599 691.1788079470199 20.5 22.1 22.3 24.1 19.7 20.8 54.7 22.12479066865406
1929.7784653465346 1338.719008264463 1175.1344632768362 1059.4829931972788 1633.834862385321 1795.9656398104266 833.1088180112571 10.0 9.6 9.5 10.0 9.0 9.6 46.7 9.517163149958796


==> data/nino_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
141.25479452054793 229.57009345794393 268.0 307.99727520435965 247.2986725663717 63.5 57.2 71.8 63.3 54.8 63.24887451428414
252.03799654576858 447.6279069767442 380.8125 569.8481012658228 318.85561497326205 42.1 31.2 48.8 36.8 43.9 39.36210551388153
400.6775032509753 779.0487514863258 687.1219512195122 1038.3979721166033 416.2340425531915 23.1 15.7 33.2 20.9 29.5 22.12479066865406
802.2048997772829 1465.5095184770437 992.6465753424658 1827.2038600723763 561.774936061381 9.8 8.3 23.9 10.1 21.8 9.517163149958796


==> data/nino_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
252.13387978142077 194.87853107344634 185.81717451523545 251.8244680851064 687.794466403162 302.468253968254 63.4 64.6 63.9 62.4 49.0 62.2 63.24887451428414
572.402397260274 415.16610169491526 380.33275563258235 523.6594982078853 1189.081081081081 605.5425361155699 41.6 41.0 42.3 44.2 32.3 37.7 39.36210551388153
1305.6416337285903 951.405648267009 662.7442159383033 997.8468586387435 1591.6710875331564 1193.4375804375804 23.6 22.0 22.2 23.4 19.0 21.9 22.12479066865406
2732.341911764706 1922.8361445783132 1420.2581775700935 1864.452184179457 2604.549356223176 1974.779252110977 8.5 8.9 9.8 10.2 8.8 10.4 9.517163149958796


==> data/particle_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 496.984 590.144 481.536 515.533 662.161
1000 1061.313 1294.496 970.944 1042.45 1014.217
2000 2023.05 2694.656 1809.472 1955.943 1274.169
5000 4934.9 6167.104 4056.544 4678.633 1965.521


==> data/particle_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 504.102 528.165 508.785 522.096 754.208 514.456 545.1
1000 984.531 1009.777 1004.471 978.091 1546.4944500504541 1029.439 676.267
2000 1931.8607214428857 1971.271815446339 1945.564128256513 1982.8845381526105 2393.993743482795 2003.9249249249249 937.651
5000 4881.336345381526 4690.878878878879 5004.483967935872 4858.110887096775 6765.484491978609 4752.601601601602 1520.54


==> data/particle_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 481.687 487.559 492.095 484.155 622.816 497.199 510.617
1000 1034.936 1018.8598598598599 1041.371 1073.437 1245.408 947.912 695.578
2000 1959.2054108216432 1865.4649298597194 1927.051 2032.1633266533065 2131.0837537840566 1937.3583583583584 973.031
5000 4895.824473420261 4826.335335335335 4704.9859578736205 4816.542253521126 5883.874111675127 4598.166332665331 1572.514


==> data/particle_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 527.171 497.48 513.301 503.532 907.3734939759037 533.349
1000 963.09 966.996 993.944 999.242 1813.4006309148265 1045.039
2000 1930.0440881763527 2020.3286573146293 1979.1125628140703 1994.2688064192578 2917.920544835414 1904.4241206030151
5000 4918.37160120846 4722.463 4802.614919354839 5010.85188968335 7689.154228855721 4698.248


==> data/particle_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
143.11111111111111 121.76991150442478 153.8454810495627 155.96531791907515 267.6388261851016 159.95419847328245 757.5661157024794 63.1 66.1 65.7 65.4 55.7 60.7 75.8 63.24887451428414
304.07817589576547 199.19092331768388 197.8513071895425 271.2367149758454 516.0 258.389694041868 1111.7662337662337 38.6 36.1 38.8 37.9 32.0 37.9 69.2 39.36210551388153
879.6802030456853 446.4420103092784 327.0606451612903 464.4357682619647 661.8523153942429 445.8222506393862 1250.837142857143 21.2 22.3 22.5 20.6 19.3 21.7 65.0 22.12479066865406
1577.6050420168067 1058.7508813160987 748.3086419753087 973.8309232480534 1419.4175199089875 690.2941822173436 1769.2739130434782 9.8 10.1 9.8 9.2 7.6 7.6 54.0 9.517163149958796


==> data/particle_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
125.8515406162465 100.82513661202186 103.05099150141643 111.23295454545455 185.05263157894737 149.5195530726257 291.96527777777777 64.3 63.4 64.7 64.8 54.4 64.2 71.2 63.24887451428414
269.6757188498403 190.71175523349436 184.46042003231017 193.74718196457326 290.80902255639097 224.27796052631578 476.67857142857144 37.4 37.9 38.1 37.9 33.5 39.2 58.0 39.36210551388153
619.2654867256637 339.7142857142857 293.2346153846154 295.1337662337662 467.94981179422837 403.5293398533007 702.797373358349 20.7 21.6 22.0 23.0 20.3 18.1 46.7 22.12479066865406
1342.590318772137 849.7888127853881 660.2407002188183 654.9518599562364 1055.136563876652 602.6365663322185 951.0051194539249 8.2 8.8 8.1 7.9 7.7 8.7 41.4 9.517163149958796


==> data/particle_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
92.18318318318319 145.0909090909091 306.4378698224852 148.3746630727763 112.05567010309278 66.7 60.4 66.2 62.9 51.5 63.24887451428414
139.15345699831366 266.1659125188537 547.25 291.8712241653418 146.4910569105691 40.7 33.7 48.6 37.1 38.5 39.36210551388153
218.98726114649682 468.7760479041916 1002.996699669967 375.8089330024814 169.41870503597121 21.5 16.5 36.2 19.2 30.5 22.12479066865406
345.0608695652174 816.865096359743 1446.876404494382 532.8152793614595 216.53826530612244 8.0 6.4 21.3 10.3 21.6 9.517163149958796


==> data/particle_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
182.3974025974026 107.32368421052631 118.37903225806451 183.21727019498607 430.7317073170732 218.109375 61.5 62.0 62.8 64.1 50.8 61.6 63.24887451428414
433.2647058823529 254.3658940397351 223.55445544554456 335.39180327868854 768.8215892053973 378.9210950080515 42.2 39.6 39.4 39.0 32.4 37.9 39.36210551388153
948.0271317829457 511.53737113402065 398.73013871374525 682.0193548387097 1209.356872635561 652.5355329949239 22.4 22.2 20.7 22.5 18.1 21.0 22.12479066865406
1822.0531400966183 1010.9085580304807 793.7407407407408 1370.3660205245153 1590.5839793281655 1075.4194669756662 8.7 9.4 8.6 8.6 6.3 9.7 9.517163149958796


==> data/protein_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 491.895 601.152 475.872 555.374 638.927
1000 948.86 1265.216 1009.92 955.888 813.934
2000 1883.966 2754.944 1861.408 1914.687 1113.506
5000 4811.111 6056.224 3989.952 4796.022 1392.851


==> data/protein_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 504.133 504.433 502.099 490.922 725.28 511.173 386.579
1000 1003.67 968.141 995.078 983.997 1596.4909456740443 960.613 453.364
2000 1910.428857715431 1980.1032064128256 2053.8965863453814 1896.903 2603.497403946002 2056.6278836509528 554.513
5000 4763.357715430861 4687.377377377377 4780.151454363089 5012.80060728745 6532.497854077254 4517.591591591591 963.557


==> data/protein_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 487.403 514.508 505.574 494.953 640.448 505.539 454.629
1000 970.405 987.0 995.997 954.403 1215.903903903904 1021.255 599.188
2000 1995.7317317317318 2001.193386773547 1971.5160320641282 1965.126126126126 2220.507614213198 1847.852852852853 724.694
5000 4889.523 4985.336336336336 5058.899295065458 4886.9005025125625 5954.02242609582 4773.846693386774 948.958


==> data/protein_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 471.986 464.206 500.209 504.998 951.2931726907631 505.263
1000 1040.348 1054.592 1018.7967967967968 1000.884 1838.766631467793 982.354
2000 1995.1909547738694 2114.3623623623625 2007.1072144288578 2082.7429435483873 2870.654205607477 1944.5470941883768
5000 5132.377912867275 4824.637 4871.502507522568 4856.7682186234815 8059.300970873786 4844.391783567135


==> data/protein_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
169.30594900849857 125.2936507936508 122.65317919075144 166.6312849162011 293.62863534675614 70.93450881612091 1186.2758620689656 64.7 62.2 65.4 64.2 55.3 60.3 85.5 63.24887451428414
363.36772046589016 211.64950166112956 211.2704918032787 266.8285714285714 547.0381231671554 101.10452418096723 886.8095238095239 39.9 39.8 39.0 40.5 31.8 35.9 79.0 39.36210551388153
863.6989389920425 533.4235924932976 381.7225891677675 524.3123359580053 822.9803921568628 181.86658354114712 987.7289377289377 24.4 25.3 24.2 23.8 18.1 19.6 72.7 22.12479066865406
1908.589953271028 984.1315483119907 764.1321388577827 983.2517006802722 1575.2676056338028 277.4898876404494 1039.7983870967741 8.9 10.1 9.9 10.4 9.1 10.3 62.8 9.517163149958796


==> data/protein_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
140.80862533692724 114.94850948509485 123.41193181818181 125.60230547550432 216.51555555555555 75.51162790697674 377.7352941176471 62.9 63.1 64.8 65.3 55.0 61.3 72.8 63.24887451428414
274.5255102040816 197.00495867768595 187.46812080536913 186.58430717863106 368.40866873065016 122.96056782334385 487.5882352941176 41.2 39.5 40.4 40.1 35.4 36.6 62.6 39.36210551388153
618.0230179028133 371.46291560102304 329.64076433121016 329.6729797979798 535.1133004926108 167.99369482976041 636.5778781038375 21.6 21.8 21.5 20.8 18.7 20.6 55.7 22.12479066865406
1461.6650943396226 878.1394285714285 611.4787472035795 630.0321864594895 1037.75 250.29457364341084 858.93 10.1 9.6 10.0 9.8 9.6 8.8 50.0 9.517163149958796


==> data/protein_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
92.67142857142858 174.24943310657596 194.16119402985075 62.21705426356589 210.34368070953437 65.0 55.9 66.5 61.3 54.9 63.24887451428414
144.2682119205298 292.5379113018598 495.62264150943395 112.2864077669903 276.74788494077836 39.6 30.1 46.6 38.2 40.9 39.36210551388153
198.61167512690355 482.76407185628744 788.5198098256735 147.5941475826972 379.2788906009245 21.2 16.5 35.9 21.4 35.1 22.12479066865406
353.35825892857144 824.8637873754153 1245.4341736694678 243.7433628318584 514.62982689747 10.4 9.3 24.4 8.8 24.9 9.517163149958796


==> data/protein_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
235.92838196286473 138.99457994579944 147.62362637362637 206.93548387096774 494.2902584493042 72.35883905013192 62.3 63.1 63.6 62.8 49.7 62.1 63.24887451428414
434.1285475792988 233.03267973856208 261.97833333333335 442.3457792207792 1042.3098591549297 139.37947882736157 40.1 38.8 40.0 38.4 28.0 38.6 39.36210551388153
1176.845466155811 597.7323943661971 444.35339308578745 757.8421052631579 1484.5721583652619 175.97364953886694 21.5 21.6 21.8 20.1 17.9 24.1 22.12479066865406
2245.091575091575 1210.221965317919 933.8992332968237 1547.5889014722536 2286.1304347826085 323.6831683168317 9.5 7.7 8.0 9.0 7.3 8.0 9.517163149958796


==> data/sensorless_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 500.844 570.624 528.224 522.105 662.77
1000 966.919 1239.84 935.904 978.326 970.997
2000 2029.876 2751.36 1653.696 1995.979 1274.243
5000 4803.724 5851.552 3602.24 5004.033 1892.034


==> data/sensorless_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 500.316 490.37 469.661 475.25 718.24 505.135 470.809
1000 968.647 962.495 958.066 996.328 1625.9354838709678 1033.52 659.895
2000 2032.9198396793588 2070.107107107107 1939.4784353059179 1978.694472361809 2370.6136125654452 1963.3873873873874 793.622
5000 4888.339357429719 4788.046092184369 4952.177889447236 4908.723232323232 6758.543130990415 4961.6573146292585 1395.357


==> data/sensorless_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 526.995 520.25 518.17 512.577 667.552 511.032 510.869
1000 985.068 952.045 941.708 977.105 1114.8428428428429 1020.679 735.329
2000 1889.0190380761524 1852.2234468937875 1887.563126252505 1961.4909638554218 2199.2434607645873 1862.6366366366367 921.146
5000 4949.847847847848 4951.399799599199 5191.65562248996 5342.539393939394 5541.532861476238 5125.258517034068 1464.535


==> data/sensorless_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 488.357 530.122 514.03 497.963 888.768 525.129
1000 946.898 995.486 991.468 941.407 1738.0753138075313 988.869
2000 1873.845921450151 1806.3773773773773 1864.3173173173172 1940.1534603811435 2739.2361581920904 1925.4794794794796
5000 5163.490872210953 4676.974974974975 4956.613065326633 4912.720528455285 7392.607594936709 4798.076228686058


==> data/sensorless_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
175.6864406779661 131.16237113402062 128.39841688654354 160.64175257731958 303.6709956709957 2.9681697612732094 1052.045871559633 64.6 61.2 62.1 61.2 53.8 62.3 78.2 63.24887451428414
400.5521172638436 257.2317880794702 214.8062913907285 283.4715447154472 547.8288159771755 3.1488 1201.0844594594594 38.5 39.5 39.6 38.5 29.8 37.5 70.4 39.36210551388153
811.0166666666667 512.3690322580645 412.6067270375162 563.0724450194049 896.8410256410257 3.298927613941019 1375.5879265091864 21.6 22.4 22.7 22.6 21.7 25.4 61.9 22.12479066865406
1894.2541766109784 1129.0242214532873 808.0101465614431 1098.619153674833 1665.1251435132033 3.8721311475409834 1728.784090909091 9.3 9.4 9.8 8.7 7.3 8.5 56.0 9.517163149958796


==> data/sensorless_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
138.91511936339523 117.24403183023873 114.13178294573643 123.55670103092784 212.63930885529157 2.8733509234828496 332.9014598540146 62.3 62.3 61.3 61.2 53.7 62.1 72.6 63.24887451428414
310.87942122186496 216.59837398373983 195.4403361344538 224.27027027027026 356.2674772036474 2.9793977812995247 482.23960880195597 37.8 38.5 40.5 40.8 34.2 36.9 59.1 39.36210551388153
786.9040920716112 444.5632183908046 355.24146649810365 369.384030418251 648.2515413070283 3.182051282051282 730.7723577235772 21.4 21.7 20.9 21.1 18.8 22.0 50.8 22.12479066865406
1557.5724381625441 1044.2047511312217 743.8197997775305 800.6569506726457 1183.121951219512 3.6965442764578835 1203.5125628140704 9.3 8.3 9.2 10.0 7.9 7.4 40.3 9.517163149958796


==> data/sensorless_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
99.76338028169015 159.24373576309796 12.0 2.812664907651715 131.6378600823045 64.5 56.1 66.8 62.1 51.4 63.24887451428414
145.8108108108108 270.79754601226995 12.178107606679035 2.9318181818181817 161.0513643659711 40.8 34.8 46.1 38.4 37.7 39.36210551388153
230.0873417721519 507.4074074074074 12.049004594180705 3.0964912280701755 218.8623595505618 21.0 13.6 34.7 20.2 28.8 22.12479066865406
383.91702586206895 882.9640914036996 12.212765957446809 3.5076923076923077 320.21811224489795 7.2 7.5 24.8 9.0 21.6 9.517163149958796


==> data/sensorless_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
207.20710059171597 117.64945652173913 136.18716577540107 226.82908163265307 550.375 3.7183098591549295 66.2 63.2 62.6 60.8 48.7 64.5 63.24887451428414
441.4621848739496 239.89238410596028 259.3159609120521 435.7211221122112 1078.4787077826725 4.192629815745394 40.5 39.6 38.6 39.4 30.8 40.3 39.36210551388153
1176.6427622841966 507.3611825192802 475.17051282051284 815.4233289646133 1392.5298701298702 4.7042801556420235 24.2 22.1 22.0 23.6 18.8 22.9 22.12479066865406
2047.0719602977667 1234.0518256772673 990.6581858407079 1705.5413870246084 2276.0851063829787 5.0404371584699454 10.1 9.1 8.6 8.0 5.7 8.5 9.517163149958796


==> data/spruce_arl.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 483.686 587.168 452.704 508.679 643.906
1000 990.005 1266.912 946.592 995.703 877.49
2000 1977.729 2751.168 1508.576 1966.868 1046.422
5000 5131.087 6114.976 4353.024 4835.698 1412.807


==> data/spruce_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 485.63 478.129 489.014 488.304 729.664 529.746 392.036
1000 1010.704 1024.59 998.81 1031.425 1545.9656218402426 1040.29 446.597
2000 1952.8328328328328 2049.69 1948.0370741482966 1943.0550550550552 2524.1072164948455 2041.392 582.411
5000 4894.161809045226 4859.1671671671675 5007.992985971944 4867.268145161291 6723.319786096256 4870.077 846.869


==> data/spruce_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 496.715 490.666 503.316 499.615 621.792 525.847 455.319
1000 1006.97 1001.237 978.41 1009.66 1212.7967967967968 959.807 528.802
2000 2072.9078156312626 2064.2254509018035 2020.5672690763051 2081.940881763527 2158.2834008097166 2015.912738214644 761.61
5000 4569.702404809619 4472.953953953954 4816.279 4813.682779456193 5788.722109533469 4840.314314314314 1080.699


==> data/spruce_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 478.078 485.506 491.328 489.325 958.234704112337 520.809
1000 1053.546 970.146 974.088 981.739 1822.2166140904312 1021.06
2000 1989.9325955734407 1922.3175879396986 1945.0882647943831 1957.9417085427135 2870.599078341014 1919.704112337011
5000 5070.923154701719 5047.668668668669 5187.956827309237 4789.250507099391 7741.3861386138615 4759.925851703407


==> data/spruce_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
8.089385474860336 7.533512064343164 8.101123595505618 9.22905027932961 18.58407079646018 2.813131313131313 945.0111111111111 64.2 62.7 64.4 64.2 54.8 60.4 82.0 63.24887451428414
8.569078947368421 8.632952691680261 9.36087689713322 11.263157894736842 21.660377358490567 2.9193548387096775 861.5235849056604 39.2 38.7 40.7 41.1 31.1 38.0 78.8 39.36210551388153
8.853246753246752 8.7265625 9.732375979112271 11.820078226857888 21.723536737235367 2.996098829648895 1074.7421602787456 23.0 23.2 23.4 23.3 19.7 23.1 71.3 22.12479066865406
10.43141592920354 10.068736141906873 11.137737961926092 13.797579757975798 25.554585152838428 3.00542888165038 1318.5428571428572 9.6 9.8 10.7 9.1 8.4 7.9 65.0 9.517163149958796


==> data/spruce_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
7.5859375 7.696103896103896 7.850785340314136 8.3984375 16.979253112033195 2.8307291666666665 434.83093525179856 61.6 61.5 61.8 61.6 51.8 61.6 72.2 63.24887451428414
8.477759472817134 8.583747927031508 9.10221465076661 9.656462585034014 19.06865671641791 2.9203252032520326 535.2445652173913 39.3 39.7 41.3 41.2 33.0 38.5 63.2 39.36210551388153
8.39493670886076 8.447133757961783 8.858048162230672 9.726582278481013 19.318932655654383 2.935361216730038 674.6643518518518 21.0 21.5 21.1 21.0 21.3 21.1 56.8 22.12479066865406
9.407894736842104 9.36870897155361 9.94150110375276 10.872246696035242 22.143790849673202 3.0145576707726764 867.323754789272 8.8 8.6 9.4 9.2 8.2 10.7 47.8 9.517163149958796


==> data/spruce_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
7.07887323943662 16.026030368763557 13.899109792284866 2.7783375314861463 242.68 64.5 53.9 66.3 60.3 55.0 63.24887451428414
8.023890784982935 17.20123839009288 12.804642166344294 2.8729641693811074 346.2231985940246 41.4 35.4 48.3 38.6 43.1 39.36210551388153
8.510883482714469 18.810157194679565 12.712241653418124 2.9198998748435545 438.3761467889908 21.9 17.3 37.1 20.1 34.6 22.12479066865406
9.237569060773481 19.685589519650655 29.43563068920676 3.00891861761427 641.6475409836065 9.5 8.4 23.0 10.3 26.8 9.517163149958796


==> data/spruce_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
7.818181818181818 7.264204545454546 8.020114942528735 10.36734693877551 21.62655601659751 2.798342541436464 64.8 64.8 65.2 65.7 51.8 63.8 63.24887451428414
9.009983361064892 8.139837398373984 9.175609756097561 12.691029900332225 25.505007153075823 2.88379705400982 39.9 38.5 38.5 39.8 30.1 38.9 39.36210551388153
9.593994778067884 8.74189364461738 10.259923175416134 14.80690537084399 28.601503759398497 3.380392156862745 23.4 22.9 21.9 21.8 20.2 23.5 22.12479066865406
10.25418060200669 9.480392156862745 10.598684210526315 17.536748329621382 32.08180839612486 3.0261723009814614 10.2 8.2 8.8 10.2 7.1 8.3 9.517163149958796


==> data/stop_update_16_128_2000.txt <==
cp qt_ewma qt_ewma_true update stop512 stop1024 
250 977.4030579643999 630.9943132705519 969.8696394857502 823.4052905701755 888.5409880936089 
500 968.1031039275235 623.0446910155648 838.6614070351759 729.2400412796698 765.4352259199834 
750 943.1755021018216 616.0460511033682 757.2558337109198 720.3642446296514 685.7340256997007 
1000 927.9165619834711 613.5705014749262 708.1848138450731 702.3182301355301 631.2990840302668 

==> data/stop_update_16_256_2000.txt <==
cp qt_ewma qt_ewma_true update stop512 stop1024 
250 777.5919743032936 551.1186379279117 859.5584241557978 698.7941402541031 781.7135753356539 
500 769.1379683554089 557.4128223569301 764.6388508197554 686.3483418433132 688.6941584312102 
750 757.6199825733372 548.3247039702809 721.3371960269437 674.8530789042379 621.2565962674779 
1000 758.6092618430669 546.429823405377 691.0849820143885 676.5328031809145 620.7811405537567 

==> data/stop_update_16_64_2000.txt <==
cp qt_ewma qt_ewma_true update stop512 stop1024 
250 1230.2569679247008 780.4266896021004 1053.6260718113613 914.2382628571429 960.4060570016927 
500 1210.7629952744458 767.2887973216585 891.5740555165848 756.7691314675204 814.5034006541716 
750 1164.3161544338016 775.3647968146153 787.526662537305 742.5819399941741 712.5034009616512 
1000 1163.1848480792398 755.0366319673211 742.5706893247301 745.8404227037087 655.5539827735862 

==> data/uci_avg_arl_128.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 500.52171428571427 498.0565714285714 495.86057142857146 500.5155714285715 730.0708571428571 513.8867142857142 464.82871428571434
1000 991.7769999999999 981.9808571428572 992.9682857142856 989.9708571428572 1579.626092434097 1012.5248571428573 606.9362857142858
2000 1947.3759939009526 1986.5545970997666 1954.8963452610278 1967.1349787214524 2470.146774019253 1981.7890331479157 787.5584285714284
5000 4875.89873840607 4714.729128570311 4911.109148103754 4913.35171379443 6739.454681189018 4759.114267412069 1343.5977142857141


==> data/uci_avg_arl_256.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B
500 497.0468571428572 500.3128571428571 501.46914285714286 494.1055714285714 643.1862857142858 506.9945714285714 500.8071428571428
1000 990.4795714285716 978.050148005148 974.2621428571427 991.4037142857143 1211.854171886172 1006.151 676.2384285714286
2000 1977.1109618740359 1957.780847409104 1951.1446833114346 1978.4757054636618 2181.744206579047 1924.3266427820097 924.171
5000 4852.058292827613 4823.214459514135 4935.197525678936 4982.410166801662 5747.298917436144 4850.079406353283 1405.0931428571428


==> data/uci_avg_arl_4096.txt <==
target QT-EWMA QT SPLL SPLL-CPM scan-B
500 491.6062857142857 580.4068571428572 477.49485714285714 514.1411428571429 664.2991428571429
1000 995.8662857142857 1251.0308571428573 971.9771428571429 1003.6404285714286 951.0244285714286
2000 1976.7974285714283 2775.1817142857144 1734.5508571428575 1939.4807142857142 1224.8988571428574
5000 4885.526285714286 6127.821714285715 3953.0285714285715 4831.896428571429 1826.837


==> data/uci_avg_arl_64.txt <==
target update_1 update_2 update_5 qt_ewma qt_batch spll_cpm
500 495.98771428571433 497.56300000000005 498.12514285714286 498.8874285714286 916.3368857599764 523.8355714285715
1000 995.0224774774777 989.2354285714284 1002.3301138281138 985.669142857143 1821.0446849356745 1013.0849452309451
2000 1930.4529906142782 1967.8162320813499 1951.2125256662541 1964.1567324913244 2840.633905564832 1952.1901495680725
5000 5079.251014960276 4711.83494909195 4974.578051895996 4866.700779631478 7871.832289216843 4860.790470858645


==> data/uci_avg_delay_128.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
168.60945276021795 131.46262421688752 131.1198170704085 154.2094665568126 269.9894874136579 112.22926660065545 981.9100570005181 64.42857142857143 63.84285714285714 64.70000000000002 64.05714285714285 54.44285714285714 61.15714285714285 79.38571428571429 63.24887451428414
349.4722916633504 252.09077962987257 228.89257849018003 279.08172758018526 512.0208235497972 213.2145683427846 1061.0328660971993 39.05714285714286 38.37142857142857 39.25714285714286 38.74285714285714 30.214285714285715 37.51428571428572 73.27142857142857 39.36210551388153
778.6751829272707 528.6078746625169 419.21082759934114 523.9998045919472 783.4180038030415 387.4967330907936 1235.1743222248226 22.7 22.914285714285715 23.157142857142862 22.557142857142857 19.571428571428573 21.514285714285712 66.37142857142858 22.12479066865406
1527.3308114692009 1064.780220265969 837.9364627805969 991.726260374255 1356.9104982869178 606.3610680881354 1510.7732877951119 9.157142857142858 9.071428571428571 9.671428571428573 9.557142857142859 7.97142857142857 9.200000000000001 58.57142857142857 9.517163149958796


==> data/uci_avg_delay_256.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm scan-B update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa scan-B_fa target
140.09116181507258 122.27251146758167 118.97111373963583 127.04213647971396 207.24303701432933 130.422277247536 353.4673301548536 63.228571428571435 63.142857142857146 63.45714285714286 63.771428571428565 54.58571428571429 61.89999999999999 70.95714285714286 63.24887451428414
299.0849682783775 231.76282670596405 211.9937793672804 217.06019874809724 339.1016821836191 237.1717796556891 490.02079903802456 39.48571428571428 39.75714285714286 40.471428571428575 40.385714285714286 34.24285714285714 38.128571428571426 60.72857142857142 39.36210551388153
687.9071752702583 466.7174789697384 378.0117258017206 375.5398217464558 560.1194815807337 402.17442951687616 665.0982319041077 21.214285714285715 21.657142857142855 21.257142857142856 21.785714285714285 19.699999999999996 20.842857142857145 52.728571428571435 22.12479066865406
1342.6943196485156 973.6231050169874 776.0085916792248 763.9589567818101 1082.5174932289463 644.1613555665475 932.8629246627182 9.385714285714286 9.057142857142859 9.128571428571428 9.27142857142857 8.200000000000001 9.3 44.32857142857142 9.517163149958796


==> data/uci_avg_delay_4096.txt <==
QT-EWMA QT SPLL SPLL-CPM scan-B QT-EWMA_fa QT_fa SPLL_fa SPLL-CPM_fa scan-B_fa target
95.86612921511286 163.693336349804 191.90241244213047 139.04920424022575 182.0587541334682 64.78571428571429 56.128571428571426 66.88571428571429 61.75714285714285 53.8 63.24887451428414
157.59846182266045 295.7410368048998 359.94985967092515 266.5411350918959 241.36859965325667 40.457142857142856 32.65714285714286 47.800000000000004 38.05714285714286 40.17142857142857 39.36210551388153
256.71335238028536 541.1603729741208 602.6267385975277 440.3642208734994 314.4480916566582 22.25714285714286 15.899999999999997 35.214285714285715 20.685714285714287 30.471428571428568 22.12479066865406
491.97262738019845 926.6722663024444 828.3272224350031 724.1881640557101 436.6381009507867 9.0 7.557142857142857 22.54285714285714 9.485714285714286 22.5 9.517163149958796


==> data/uci_avg_delay_64.txt <==
update_1 update_2 update_5 qt_ewma qt_batch spll_cpm update_1_fa update_2_fa update_5_fa qt_ewma_fa qt_batch_fa spll_cpm_fa target
182.45479085716786 127.5653875278005 129.82277684573418 175.2054969397877 438.5049939383709 106.56452320318333 63.542857142857144 63.028571428571425 63.51428571428572 63.47142857142857 50.542857142857144 61.971428571428575 63.24887451428414
397.8029791769613 266.7446849149709 243.48026279734728 348.218009774242 830.5690667298971 206.7611499606706 40.642857142857146 39.74285714285714 39.471428571428575 40.057142857142864 30.285714285714285 38.08571428571428 39.36210551388153
920.9128318981622 585.241376839459 452.7686519302596 677.9558021249641 1140.4047454467363 360.4548262504513 23.25714285714286 22.442857142857147 21.371428571428574 21.88571428571429 18.17142857142857 22.45714285714286 22.12479066865406
1707.4299536293595 1148.4502400374497 958.701328213695 1351.1727151848734 1726.4436937634107 588.812313838417 9.357142857142856 8.985714285714286 9.157142857142858 9.285714285714286 6.914285714285714 8.957142857142857 9.517163149958796

